Efficient Classification of SARS-CoV-2 Spike Sequences Using Federated Learning

This paper presents a federated learning (FL) approach to train an AI model for SARS-Cov-2 variant classification. We analyze the SARS-CoV-2 spike sequences in a distributed way, without data sharing, to detect different variants of this rapidly mutating coronavirus. Our method maintains the confidentiality of local data (that could be stored in different locations) yet allows us to reliably detect and identify different known and unknown variants of the novel coronavirus SARS-CoV-2. Using the proposed approach, we achieve an overall accuracy of $93\%$ on the coronavirus variant identification task. We also provide details regarding how the proposed model follows the main laws of federated learning, such as Laws of data ownership, data privacy, model aggregation, and model heterogeneity. Since the proposed model is distributed, it could scale on ``Big Data'' easily. We plan to use this proof-of-concept to implement a privacy-preserving pandemic response strategy.

==> Figures/Tikz_Figures/loss_accuracy.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={10,20,30,40,50},
    % xticklabels={$<-0.1$,  $<-0.3$, $<-0.5$,  $<-0.7$ },
    % legend columns = -1,
% 	legend entries={k-mers Pearson, OHE Pearson,  Minimizer Pearson},
% 	legend style={at={(0.35,0.8)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={loss}, xlabel={epochs}
]
 \addplot[
    color=blue,
    % mark=*,
    ]
     table[y={Loss}, x = {Epochs}] {Figures/Tikz_Figures/loss_accuracy_data.txt};

\end{groupplot}
\end{tikzpicture}%
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={10, 20, 30, 40, 50},
    % xticklabels={$<-0.1$, $<-0.3$, $<-0.5$, $<-0.7$ },
    % legend columns = -1,
% 	legend entries={k-mers Spearman, OHE Spearman, Minimizer Spearman},
% 	legend style={at={(0.35,0.8)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ,ytick={0.940,0.945,0.950,0.955,0.960,0.965},
    yticklabels={0.940,0.945,0.950,0.955,0.960,0.965}
    ]
\nextgroupplot[ ylabel={accuracy}, xlabel={epochs},
ymin=0.937, ymax=0.970,
]
 \addplot[
    color=blue,
    % mark=*,
    ]
     table[y={Accuracy}, x = {Epochs}] {Figures/Tikz_Figures/loss_accuracy_data.txt};

\end{groupplot}
\end{tikzpicture}

==> Figures/Tikz_Figures/loss_accuracy_data.txt <==
Epochs	Loss	Accuracy
1  	0.8741	0.8820
2  	0.0960	0.9547
3  	0.0817	0.9638
4  	0.0881	0.9573
5  	0.0876	0.9609
6  	0.0814	0.9617
7  	0.0840	0.9586
8  	0.0903	0.9555
9  	0.0792	0.9629
10 	0.0774	0.9610
11 	0.0879	0.9523
12 	0.0754	0.9611
13 	0.0798	0.9584
14 	0.0748	0.9651
15 	0.0813	0.9592
16 	0.0762	0.9625
17 	0.0800	0.9623
18 	0.0787	0.9629
19 	0.0792	0.9611
20 	0.0800	0.9581
21 	0.0814	0.9594
22 	0.0740	0.9665
23 	0.0742	0.9624
24 	0.0756	0.9624
25 	0.0771	0.9656
26 	0.0775	0.9598
27 	0.0839	0.9581
28 	0.0766	0.9599
29 	0.0748	0.9616
30 	0.0807	0.9600
31 	0.0712	0.9653
32 	0.0776	0.9571
33 	0.0753	0.9635
34 	0.0757	0.9630
35 	0.0735	0.9618
36 	0.0713	0.9670
37 	0.0766	0.9641
38 	0.0767	0.9616
39 	0.0730	0.9627
40 	0.0798	0.9586
41 	0.0685	0.9671
42 	0.0769	0.9608
43 	0.0729	0.9598
44 	0.0694	0.9650
45 	0.0719	0.9616
46 	0.0715	0.9619
47 	0.0758	0.9609
48 	0.0714	0.9637
49 	0.0723	0.9649
50 	0.0740	0.9573

==> Figures/Tikz_Figures/model_1_data.txt <==
index	train_acc	valid_acc
1	0.97301587	0.8831746
2	0.97212714	0.8831746
3	0.96738817	0.8831746
4	0.96618852	0.89269841
5	0.96793651	0.90349206


==> Figures/Tikz_Figures/model_2_data.txt <==
index	train_acc	valid_acc
1	0.97051793	0.87298105
2	0.96503667	0.88758574
3	0.96953069	0.90727585
4	0.97233607	0.91584526
5	0.9721318	0.91012845


==> Figures/Tikz_Figures/model_3_data.txt <==
index	train_acc	valid_acc
1	0.97135279	0.89159582
2	0.97000815	0.90874585
3	0.97265286	0.91065106
4	0.97287325	0.91445947
5	0.97083113	0.91784773


==> Figures/Tikz_Figures/training_validation_accuracy.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,2,3,4,5},
    ytick={0.8,0.85,0.90,0.95,1.0},
    xticklabels={0.1,0.325,0.550,0.775,1.0},
    % legend columns = -1,
	legend entries={Training Accuracy, Cross Validation Accuracy},
	legend style={at={(0.1,0.07)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={Accuracy}, xlabel={Training Example Numbers},
xmin= 1, xmax = 5, ymin=0.8, ymax=1.0,
]
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={index}, y = {train_acc}] {Figures/Tikz_Figures/model_1_data.txt};
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {index}, y={valid_acc}] {Figures/Tikz_Figures/model_1_data.txt};
\end{groupplot}
\end{tikzpicture}%
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,2,3,4,5},
    ytick={0.8,0.85,0.90,0.95,1.0},
    xticklabels={0.1,0.325,0.550,0.775,1.0},
    % legend columns = -1,
	legend entries={Training Accuracy, Cross Validation Accuracy},
	legend style={at={(0.1,0.07)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={Accuracy}, xlabel={Training Example Numbers},
xmin= 1, xmax = 5, ymin=0.8, ymax=1.0,
]
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={index}, y = {train_acc}] {Figures/Tikz_Figures/model_2_data.txt};
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {index}, y={valid_acc}] {Figures/Tikz_Figures/model_2_data.txt};
\end{groupplot}
\end{tikzpicture}%
\\
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,2,3,4,5},
    ytick={0.8,0.85,0.90,0.95,1.0},
    xticklabels={0.1,0.325,0.550,0.775,1.0},
    % legend columns = -1,
	legend entries={Training Accuracy, Cross Validation Accuracy},
	legend style={at={(0.1,0.07)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    ]
\nextgroupplot[ ylabel={Accuracy}, xlabel={Training Example Numbers},
xmin= 1, xmax = 5, ymin=0.8, ymax=1.0,
]
\addplot[
    color=blue,
    line width=1pt,
    mark size=2pt,
    mark=*
    ]
     table[x={index}, y = {train_acc}] {Figures/Tikz_Figures/model_3_data.txt};
 \addplot[
    color=red,
    line width=1pt,
    mark size=2pt,
    mark=+
    ]
     table[x = {index}, y={valid_acc}] {Figures/Tikz_Figures/model_3_data.txt};
\end{groupplot}
\end{tikzpicture}%
